Inferring Global Exponential Stability Properties using Lie-bracket Approximations

In the present paper, a novel result for inferring uniform global, not semi-global, exponential stability in the sense of Lyapunov with respect to input-affine systems from global uniform exponential stability properties with respect to their associated Lie-bracket systems is shown. The result is applied to adapt dither frequencies to find a sufficiently high gain in adaptive control of linear unknown systems, and a simple numerical example is simulated to support the theoretical findings.

==> matlab/exponential_convergence.csv <==
# simulation export from example1.m:exponential_convergence
# file "exponential_convergence.csv"
# a = 2, b = -3, k=0.666667 
# p0 = 0, p1 = 0.5, p2=0.5 
# p = 0.5, pp = 1, ppp=1.5 
# alpha = 1.39475, beta = 1.80132, alphabar=1, betabar=4 
# L = 91.4476, D = 0.16484, wstar=1.8368e+66, betabar=# omega = 200
# h = 1e-06
#



t,ai.x,lbs.x
0.0000,1.0000,1.0000
0.0002,1.0050,0.9993
0.0005,1.0150,0.9980
0.0008,1.0250,0.9968
0.0011,1.0350,0.9956
0.0013,1.0406,0.9950
0.0014,1.0450,0.9945
0.0016,1.0550,0.9934
0.0019,1.0650,0.9924
0.0022,1.0750,0.9914
0.0024,1.0850,0.9904
0.0027,1.0950,0.9894
0.0029,1.1050,0.9884
0.0032,1.1150,0.9874
0.0034,1.1250,0.9864
0.0037,1.1350,0.9854
0.0038,1.1395,0.9850
0.0039,1.1450,0.9845
0.0042,1.1550,0.9834
0.0044,1.1650,0.9824
0.0047,1.1750,0.9814
0.0050,1.1850,0.9803
0.0053,1.1950,0.9791
0.0056,1.2050,0.9779
0.0059,1.2150,0.9766
0.0063,1.2250,0.9753
0.0063,1.2267,0.9750
0.0067,1.2350,0.9737
0.0071,1.2450,0.9719
0.0077,1.2550,0.9695
0.0089,1.2648,0.9650
0.0090,1.2650,0.9647
0.0108,1.2550,0.9576
0.0115,1.2450,0.9550
0.0115,1.2448,0.9550
0.0120,1.2350,0.9530
0.0125,1.2250,0.9513
0.0129,1.2150,0.9497
0.0133,1.2050,0.9482
0.0137,1.1950,0.9468
0.0140,1.1850,0.9455
0.0141,1.1812,0.9450
0.0144,1.1750,0.9442
0.0147,1.1650,0.9430
0.0150,1.1550,0.9418
0.0153,1.1450,0.9406
0.0156,1.1350,0.9395
0.0159,1.1250,0.9383
0.0162,1.1150,0.9372
0.0165,1.1050,0.9361
0.0168,1.0950,0.9350
0.0168,1.0949,0.9350
0.0171,1.0850,0.9339
0.0174,1.0750,0.9328
0.0177,1.0650,0.9317
0.0180,1.0550,0.9306
0.0183,1.0450,0.9296
0.0186,1.0350,0.9285
0.0189,1.0250,0.9274
0.0192,1.0150,0.9262
0.0195,1.0050,0.9251
0.0195,1.0040,0.9250
0.0198,0.9950,0.9240
0.0201,0.9850,0.9228
0.0204,0.9750,0.9217
0.0207,0.9650,0.9205
0.0211,0.9550,0.9192
0.0214,0.9450,0.9180
0.0217,0.9350,0.9167
0.0221,0.9250,0.9154
0.0222,0.9221,0.9150
0.0225,0.9150,0.9140
0.0229,0.9050,0.9126
0.0233,0.8950,0.9111
0.0237,0.8850,0.9095
0.0242,0.8750,0.9079
0.0247,0.8650,0.9060
0.0250,0.8597,0.9050
0.0252,0.8550,0.9040
0.0259,0.8450,0.9017
0.0267,0.8350,0.8987
0.0277,0.8270,0.8950
0.0283,0.8250,0.8931
0.0305,0.8350,0.8850
0.0313,0.8450,0.8824
0.0318,0.8550,0.8804
0.0323,0.8650,0.8788
0.0327,0.8750,0.8773
0.0331,0.8850,0.8759
0.0334,0.8925,0.8750
0.0335,0.8950,0.8747
0.0338,0.9050,0.8735
0.0341,0.9150,0.8724
0.0344,0.9250,0.8713
0.0347,0.9350,0.8703
0.0350,0.9450,0.8693
0.0353,0.9550,0.8683
0.0356,0.9650,0.8673
0.0359,0.9750,0.8663
0.0362,0.9850,0.8653
0.0363,0.9882,0.8650
0.0365,0.9950,0.8643
0.0367,1.0050,0.8633
0.0370,1.0150,0.8623
0.0373,1.0250,0.8613
0.0377,1.0350,0.8602
0.0380,1.0450,0.8591
0.0383,1.0550,0.8579
0.0387,1.0650,0.8566
0.0391,1.0750,0.8551
0.0392,1.0759,0.8550
0.0396,1.0850,0.8535
0.0402,1.0950,0.8514
0.0412,1.1050,0.8482
0.0421,1.1077,0.8450
0.0429,1.1050,0.8425
0.0439,1.0950,0.8390
0.0446,1.0850,0.8368
0.0451,1.0755,0.8350
0.0451,1.0750,0.8349
0.0456,1.0650,0.8333
0.0460,1.0550,0.8318
0.0465,1.0450,0.8304
0.0469,1.0350,0.8291
0.0472,1.0250,0.8278
0.0476,1.0150,0.8266
0.0480,1.0050,0.8254
0.0481,1.0012,0.8250
0.0483,0.9950,0.8243
0.0487,0.9850,0.8232
0.0490,0.9750,0.8220
0.0493,0.9650,0.8209
0.0497,0.9550,0.8198
0.0500,0.9450,0.8187
0.0503,0.9350,0.8176
0.0507,0.9250,0.8165
0.0510,0.9150,0.8155
0.0511,0.9109,0.8150
0.0513,0.9050,0.8144
0.0517,0.8950,0.8132
0.0520,0.8850,0.8121
0.0524,0.8750,0.8110
0.0527,0.8650,0.8098
0.0531,0.8550,0.8087
0.0535,0.8450,0.8075
0.0538,0.8350,0.8063
0.0542,0.8250,0.8050
0.0542,0.8250,0.8050
0.0546,0.8150,0.8037
0.0550,0.8050,0.8024
0.0555,0.7950,0.8010
0.0559,0.7850,0.7995
0.0564,0.7750,0.7979
0.0570,0.7650,0.7962
0.0574,0.7583,0.7950
0.0576,0.7550,0.7944
0.0582,0.7450,0.7922
0.0590,0.7350,0.7897
0.0603,0.7250,0.7858
0.0605,0.7238,0.7850
0.0625,0.7250,0.7787
0.0637,0.7350,0.7752
0.0637,0.7358,0.7750
0.0644,0.7450,0.7730
0.0649,0.7550,0.7712
0.0654,0.7650,0.7697
0.0659,0.7750,0.7684
0.0663,0.7850,0.7671
0.0667,0.7950,0.7660
0.0670,0.8037,0.7650
0.0670,0.8050,0.7649
0.0674,0.8150,0.7638
0.0677,0.8250,0.7628
0.0680,0.8350,0.7618
0.0684,0.8450,0.7608
0.0687,0.8550,0.7598
0.0690,0.8650,0.7588
0.0693,0.8750,0.7578
0.0697,0.8850,0.7568
0.0700,0.8950,0.7558
0.0703,0.9023,0.7550
0.0704,0.9050,0.7547
0.0707,0.9150,0.7536
0.0711,0.9250,0.7524
0.0716,0.9350,0.7510
0.0721,0.9450,0.7495
0.0727,0.9550,0.7477
0.0736,0.9650,0.7451
0.0736,0.9651,0.7450
0.0760,0.9650,0.7380
0.0769,0.9550,0.7351
0.0770,0.9544,0.7350
0.0776,0.9450,0.7331
0.0782,0.9350,0.7314
0.0787,0.9250,0.7299
0.0792,0.9150,0.7285
0.0796,0.9050,0.7272
0.0801,0.8950,0.7259
0.0804,0.8874,0.7250
0.0805,0.8850,0.7247
0.0809,0.8750,0.7235
0.0813,0.8650,0.7224
0.0817,0.8550,0.7213
0.0821,0.8450,0.7202
0.0825,0.8350,0.7191
0.0828,0.8250,0.7180
0.0832,0.8150,0.7169
0.0836,0.8050,0.7158
0.0839,0.7979,0.7150
0.0840,0.7950,0.7147
0.0844,0.7850,0.7136
0.0848,0.7750,0.7124
0.0852,0.7650,0.7113
0.0856,0.7550,0.7102
0.0860,0.7450,0.7090
0.0864,0.7350,0.7078
0.0868,0.7250,0.7065
0.0873,0.7150,0.7052
0.0874,0.7132,0.7050
0.0878,0.7050,0.7039
0.0883,0.6950,0.7025
0.0888,0.6850,0.7010
0.0894,0.6750,0.6994
0.0900,0.6650,0.6976
0.0907,0.6550,0.6956
0.0910,0.6523,0.6950
0.0916,0.6450,0.6932
0.0930,0.6350,0.6895
0.0946,0.6323,0.6850
0.0953,0.6350,0.6829
0.0965,0.6450,0.6796
0.0973,0.6550,0.6776
0.0979,0.6650,0.6759
0.0983,0.6713,0.6750
0.0984,0.6750,0.6745
0.0989,0.6850,0.6732
0.0994,0.6950,0.6720
0.0998,0.7050,0.6709
0.1002,0.7150,0.6699
0.1006,0.7250,0.6688
0.1009,0.7350,0.6678
0.1013,0.7450,0.6669
0.1017,0.7550,0.6659
0.1020,0.7638,0.6650
0.1020,0.7650,0.6649
0.1024,0.7750,0.6639
0.1028,0.7850,0.6628
0.1032,0.7950,0.6617
0.1037,0.8050,0.6606
0.1041,0.8150,0.6593
0.1047,0.8250,0.6579
0.1054,0.8350,0.6561
0.1058,0.8400,0.6550
0.1064,0.8450,0.6535
0.1096,0.8366,0.6450
0.1098,0.8350,0.6446
0.1105,0.8250,0.6427
0.1112,0.8150,0.6411
0.1117,0.8050,0.6396
0.1123,0.7950,0.6383
0.1128,0.7850,0.6370
0.1132,0.7750,0.6358
0.1135,0.7684,0.6350
0.1137,0.7650,0.6346
0.1141,0.7550,0.6335
0.1146,0.7450,0.6323
0.1150,0.7350,0.6312
0.1155,0.7250,0.6301
0.1159,0.7150,0.6290
0.1163,0.7050,0.6279
0.1168,0.6950,0.6268
0.1172,0.6850,0.6257
0.1175,0.6786,0.6250
0.1177,0.6750,0.6246
0.1181,0.6650,0.6234
0.1186,0.6550,0.6223
0.1191,0.6450,0.6211
0.1196,0.6350,0.6198
0.1201,0.6250,0.6185
0.1206,0.6150,0.6172
0.1212,0.6050,0.6157
0.1215,0.6001,0.6150
0.1219,0.5950,0.6142
0.1226,0.5850,0.6125
0.1233,0.5750,0.6106
0.1243,0.5650,0.6082
0.1256,0.5562,0.6050
0.1259,0.5550,0.6043
0.1293,0.5650,0.5961
0.1298,0.5702,0.5950
0.1302,0.5750,0.5941
0.1308,0.5850,0.5925
0.1314,0.5950,0.5912
0.1319,0.6050,0.5899
0.1324,0.6150,0.5888
0.1329,0.6250,0.5877
0.1333,0.6350,0.5867
0.1337,0.6450,0.5857
0.1340,0.6521,0.5850
0.1342,0.6550,0.5847
0.1346,0.6650,0.5837
0.1350,0.6750,0.5827
0.1355,0.6850,0.5817
0.1359,0.6950,0.5806
0.1364,0.7050,0.5794
0.1370,0.7150,0.5782
0.1376,0.7250,0.5767
0.1383,0.7337,0.5750
0.1385,0.7350,0.5747
0.1427,0.7286,0.5650
0.1430,0.7250,0.5643
0.1438,0.7150,0.5626
0.1445,0.7050,0.5611
0.1451,0.6950,0.5598
0.1456,0.6850,0.5585
0.1462,0.6750,0.5573
0.1467,0.6650,0.5562
0.1472,0.6550,0.5550
0.1472,0.6548,0.5550
0.1477,0.6450,0.5539
0.1482,0.6350,0.5528
0.1487,0.6250,0.5517
0.1492,0.6150,0.5506
0.1497,0.6050,0.5495
0.1502,0.5950,0.5484
0.1507,0.5850,0.5472
0.1513,0.5750,0.5461
0.1517,0.5661,0.5450
0.1518,0.5650,0.5449
0.1524,0.5550,0.5436
0.1530,0.5450,0.5423
0.1536,0.5350,0.5409
0.1543,0.5250,0.5394
0.1551,0.5150,0.5378
0.1559,0.5050,0.5359
0.1564,0.5006,0.5350
0.1570,0.4950,0.5336
0.1590,0.4850,0.5294
0.1611,0.4878,0.5250
0.1621,0.4950,0.5228
0.1631,0.5050,0.5209
0.1638,0.5150,0.5194
0.1644,0.5250,0.5181
0.1650,0.5350,0.5169
0.1655,0.5450,0.5158
0.1659,0.5527,0.5150
0.1660,0.5550,0.5148
0.1665,0.5650,0.5138
0.1670,0.5750,0.5128
0.1675,0.5850,0.5118
0.1680,0.5950,0.5108
0.1685,0.6050,0.5097
0.1690,0.6150,0.5086
0.1697,0.6250,0.5073
0.1704,0.6350,0.5058
0.1708,0.6395,0.5050
0.1714,0.6450,0.5037
0.1758,0.6350,0.4951
0.1758,0.6346,0.4950
0.1766,0.6250,0.4934
0.1774,0.6150,0.4919
0.1780,0.6050,0.4906
0.1787,0.5950,0.4894
0.1793,0.5850,0.4882
0.1798,0.5750,0.4871
0.1804,0.5650,0.4859
0.1809,0.5565,0.4850
0.1810,0.5550,0.4848
0.1816,0.5450,0.4837
0.1821,0.5350,0.4826
0.1827,0.5250,0.4815
0.1833,0.5150,0.4804
0.1839,0.5050,0.4792
0.1845,0.4950,0.4780
0.1852,0.4850,0.4768
0.1859,0.4750,0.4754
0.1861,0.4718,0.4750
0.1866,0.4650,0.4740
0.1874,0.4550,0.4725
0.1884,0.4450,0.4707
0.1895,0.4350,0.4685
0.1914,0.4253,0.4650
0.1915,0.4250,0.4648
0.1951,0.4350,0.4583
0.1961,0.4450,0.4565
0.1968,0.4550,0.4550
0.1969,0.4553,0.4550
0.1975,0.4650,0.4538
0.1981,0.4750,0.4527
0.1987,0.4850,0.4517
0.1993,0.4950,0.4506
0.1998,0.5050,0.4497
0.2004,0.5150,0.4487
0.2009,0.5250,0.4476
0.2016,0.5350,0.4465
0.2022,0.5450,0.4453
0.2024,0.5473,0.4450
0.2031,0.5550,0.4439
0.2042,0.5650,0.4418
0.2081,0.5594,0.4350
0.2086,0.5550,0.4341
0.2096,0.5450,0.4325
0.2104,0.5350,0.4311
0.2111,0.5250,0.4298
0.2118,0.5150,0.4286
0.2125,0.5050,0.4274
0.2131,0.4950,0.4263
0.2138,0.4850,0.4252
0.2139,0.4830,0.4250
0.2144,0.4750,0.4241
0.2151,0.4650,0.4230
0.2158,0.4550,0.4219
0.2164,0.4450,0.4207
0.2172,0.4350,0.4195
0.2179,0.4250,0.4183
0.2187,0.4150,0.4170
0.2196,0.4050,0.4155
0.2199,0.4016,0.4150
0.2205,0.3950,0.4139
0.2217,0.3850,0.4120
0.2234,0.3750,0.4092
0.2260,0.3720,0.4050
0.2268,0.3750,0.4036
0.2283,0.3850,0.4012
0.2293,0.3950,0.3996
0.2301,0.4050,0.3983
0.2308,0.4150,0.3972
0.2315,0.4250,0.3962
0.2321,0.4350,0.3952
0.2322,0.4366,0.3950
0.2327,0.4450,0.3942
0.2334,0.4550,0.3931
0.2341,0.4650,0.3921
0.2348,0.4750,0.3909
0.2357,0.4850,0.3895
0.2371,0.4950,0.3874
0.2386,0.4986,0.3850
0.2400,0.4950,0.3830
0.2415,0.4850,0.3807
0.2425,0.4750,0.3791
0.2434,0.4650,0.3777
0.2442,0.4550,0.3765
0.2450,0.4450,0.3753
0.2452,0.4424,0.3750
0.2458,0.4350,0.3742
0.2465,0.4250,0.3731
0.2472,0.4150,0.3720
0.2480,0.4050,0.3708
0.2488,0.3950,0.3697
0.2496,0.3850,0.3685
0.2504,0.3750,0.3673
0.2513,0.3650,0.3660
0.2520,0.3578,0.3650
0.2523,0.3550,0.3646
0.2534,0.3450,0.3630
0.2548,0.3350,0.3610
0.2576,0.3250,0.3569
0.2589,0.3261,0.3550
0.2608,0.3350,0.3523
0.2620,0.3450,0.3507
0.2629,0.3550,0.3494
0.2637,0.3650,0.3483
0.2644,0.3750,0.3472
0.2652,0.3850,0.3462
0.2659,0.3950,0.3452
0.2661,0.3972,0.3450
0.2666,0.4050,0.3442
0.2675,0.4150,0.3430
0.2685,0.4250,0.3416
0.2702,0.4350,0.3393
0.2734,0.4299,0.3350
0.2741,0.4250,0.3340
0.2753,0.4150,0.3324
0.2764,0.4050,0.3311
0.2773,0.3950,0.3299
0.2781,0.3850,0.3287
0.2790,0.3750,0.3276
0.2798,0.3650,0.3265
0.2807,0.3550,0.3254
0.2810,0.3518,0.3250
0.2816,0.3450,0.3242
0.2825,0.3350,0.3230
0.2835,0.3250,0.3218
0.2845,0.3150,0.3204
0.2857,0.3050,0.3189
0.2872,0.2950,0.3170
0.2888,0.2876,0.3150
0.2899,0.2850,0.3136
0.2938,0.2950,0.3087
0.2951,0.3050,0.3072
0.2960,0.3150,0.3060
0.2969,0.3244,0.3050
0.2969,0.3250,0.3049
0.2977,0.3350,0.3039
0.2986,0.3450,0.3029
0.2994,0.3550,0.3019
0.3004,0.3650,0.3007
0.3017,0.3750,0.2992
0.3052,0.3802,0.2950
0.3064,0.3750,0.2936
0.3079,0.3650,0.2919
0.3090,0.3550,0.2905
0.3101,0.3450,0.2893
0.3111,0.3350,0.2881
0.3121,0.3250,0.2870
0.3130,0.3150,0.2859
0.3138,0.3071,0.2850
0.3140,0.3050,0.2848
0.3151,0.2950,0.2836
0.3162,0.2850,0.2824
0.3174,0.2750,0.2810
0.3188,0.2650,0.2794
0.3206,0.2550,0.2773
0.3227,0.2493,0.2750
0.3260,0.2550,0.2715
0.3275,0.2650,0.2698
0.3287,0.2750,0.2685
0.3297,0.2850,0.2674
0.3307,0.2950,0.2664
0.3316,0.3050,0.2654
0.3320,0.3091,0.2650
0.3326,0.3150,0.2643
0.3339,0.3250,0.2630
0.3416,0.3121,0.2550
0.3425,0.3050,0.2541
0.3436,0.2950,0.2529
0.3448,0.2850,0.2518
0.3459,0.2750,0.2507
0.3470,0.2650,0.2496
0.3482,0.2550,0.2484
0.3495,0.2450,0.2471
0.3510,0.2350,0.2456
0.3516,0.2314,0.2450
0.3529,0.2250,0.2437
0.3607,0.2350,0.2362
0.3620,0.2450,0.2351
0.3620,0.2458,0.2350
0.3631,0.2550,0.2341
0.3641,0.2650,0.2330
0.3653,0.2750,0.2320
0.3667,0.2850,0.2306
0.3729,0.2824,0.2250
0.3741,0.2750,0.2239
0.3755,0.2650,0.2227
0.3768,0.2550,0.2215
0.3781,0.2450,0.2204
0.3794,0.2350,0.2193
0.3807,0.2250,0.2181
0.3822,0.2150,0.2168
0.3839,0.2050,0.2153
0.3843,0.2030,0.2150
0.3863,0.1950,0.2133
0.3934,0.2050,0.2073
0.3948,0.2150,0.2062
0.3960,0.2250,0.2051
0.3962,0.2264,0.2050
0.3973,0.2350,0.2041
0.3987,0.2450,0.2030
0.4010,0.2550,0.2011
0.4087,0.2291,0.1950
0.4093,0.2250,0.1945
0.4107,0.2150,0.1934
0.4122,0.2050,0.1923
0.4138,0.1950,0.1911
0.4155,0.1850,0.1898
0.4177,0.1750,0.1881
0.4219,0.1671,0.1850
0.4252,0.1750,0.1825
0.4270,0.1850,0.1812
0.4285,0.1950,0.1802
0.4299,0.2050,0.1791
0.4315,0.2150,0.1780
0.4357,0.2240,0.1750
0.4387,0.2150,0.1729
0.4407,0.2050,0.1716
0.4424,0.1950,0.1704
0.4440,0.1850,0.1693
0.4457,0.1750,0.1681
0.4476,0.1650,0.1669
0.4499,0.1550,0.1653
0.4505,0.1532,0.1650
0.4584,0.1550,0.1598
0.4603,0.1650,0.1586
0.4619,0.1750,0.1576
0.4636,0.1850,0.1565
0.4661,0.1946,0.1550
0.4663,0.1950,0.1549
0.4722,0.1850,0.1512
0.4743,0.1750,0.1500
0.4762,0.1650,0.1489
0.4781,0.1550,0.1477
0.4802,0.1450,0.1465
0.4828,0.1354,0.1450
0.4829,0.1350,0.1449
0.4932,0.1450,0.1391
0.4950,0.1550,0.1381
0.4971,0.1650,0.1369
0.5006,0.1720,0.1350
0.5042,0.1650,0.1331
0.5066,0.1550,0.1318
0.5088,0.1450,0.1306
0.5110,0.1350,0.1295
0.5135,0.1250,0.1282
0.5170,0.1150,0.1264
0.5199,0.1121,0.1250
0.5225,0.1150,0.1237
0.5255,0.1250,0.1222
0.5276,0.1350,0.1212
0.5300,0.1450,0.1200
0.5407,0.1304,0.1150
0.5420,0.1250,0.1144
0.5446,0.1150,0.1132
0.5478,0.1050,0.1118
0.5634,0.1289,0.1050
0.5702,0.1250,0.1022
0.5732,0.1150,0.1010
0.5761,0.1050,0.0998
0.5793,0.0950,0.0986
0.5885,0.0890,0.0950
0.5907,0.0950,0.0941
0.5935,0.1050,0.0931
0.5977,0.1150,0.0916
0.6113,0.0850,0.0867
0.6163,0.0760,0.0850
0.6241,0.0850,0.0824
0.6273,0.0950,0.0813
0.6438,0.0750,0.0761
0.6476,0.0681,0.0750
0.6570,0.0750,0.0722
0.6609,0.0850,0.0711
0.6768,0.0650,0.0667
0.6833,0.0576,0.0650
0.6895,0.0650,0.0634
0.6940,0.0750,0.0623
0.7108,0.0550,0.0582
0.7251,0.0629,0.0550
0.7263,0.0650,0.0547
0.7392,0.0550,0.0520
0.7467,0.0450,0.0505
0.7753,0.0434,0.0450
0.7886,0.0450,0.0427
0.8113,0.0350,0.0390
0.8381,0.0361,0.0350
0.8391,0.0350,0.0349
0.9069,0.0250,0.0266
0.9222,0.0288,0.0250
0.9354,0.0250,0.0237

